SoftSignSGD(S3): An Enhanced Optimizer for Practical DNN Training and Loss Spikes Minimization Beyond Adam

Adam has proven remarkable successful in training deep neural networks, but the mechanisms underlying its empirical successes and limitations remain underexplored. In this study, we demonstrate that the effectiveness of Adam stems largely from its similarity to SignSGD in robustly handling large gradient fluctuations, yet it is also vulnerable to destabilizing loss spikes due to its uncontrolled update scaling. To enhance the advantage of Adam and mitigate its limitation, we propose SignSoftSGD (S3), a novel optimizer with three key innovations. \emph{First}, S3 generalizes the sign-like update by employing a flexible $p$-th order momentum ($p \geq 1$) in the denominator, departing from the conventional second-order momentum (variance) preconditioning. This design enables enhanced performance while achieving stable training even with aggressive learning rates. \emph{Second}, S3 minimizes the occurrences of loss spikes through unified exponential moving average coefficients for numerator and denominator momenta, which inherently bound updates to $[-1, 1]$ and simplify hyperparameter tuning. \emph{Third}, S3 incorporates an equivalent Nesterov's accelerated gradient(NAG) module, accelerating convergence without memory overhead. Theoretically, we prove that S3 achieves the optimal convergence rate of $O\left(\frac{1}{T^{\sfrac{1}{4}}}\right)$ for general nonconvex stochastic optimization under weak assumptions. Extensive experiments across a range of vision and language tasks show that \textsf{\small S3} not only converges more rapidly and improves performance but also rarely experiences loss spikes, even with a \textbf{$\bm{10 \times}$} larger learning rate. In fact, S3 delivers performance comparable to or better than AdamW with \textbf{$2 \times$} the training steps, establishing its efficacy in both efficiency and final task performance.

==> figures/vit_qkv_grad.txt <==
0.03851009 0.03555242 0.89615434
0.04779088 0.04592109 0.93432623
0.04567279 0.03979551 0.87476736
0.03622020 0.03104476 0.70889264
0.03970665 0.03797279 0.65315521
0.03505447 0.03323348 0.57821631
0.02238121 0.02439009 0.54636866
0.02791264 0.03065271 0.53728998
0.02820354 0.02931575 0.53759086
0.02305710 0.01954323 0.52833211
0.02389518 0.02586954 0.47980049
0.02307402 0.02261082 0.46200690


==> figures/vit_sgdm_test_acc.txt <==
2.50400
4.81200
6.69600
7.65600
10.05600
11.09400
13.16000
13.62600
14.49200
16.25800
17.76400
18.02600
19.03600
19.48000
20.08800
21.14000
21.67800
21.69200
22.33200
23.60800
25.01000
26.15400
27.07600
27.79800
28.50000
29.07800
29.59600
30.16400
30.73200
31.11000
31.61200
32.07600
32.50200
32.90000
33.25600
33.62600
34.07400
34.49600
34.82000
35.12000
35.50600
35.93200
36.21600
36.62200
36.95400
37.24800
37.53400
37.75800
38.04600
38.36400
38.65800
38.93600
39.19200
39.47800
39.81200
40.06600
40.32400
40.64800
40.81400
41.09000
41.31800
41.53800
41.79000
41.97400
42.25800
42.45800
42.66200
42.83000
43.08200
43.36000
43.57400
43.82400
44.05800
44.24800
44.45600
44.66600
44.76200
44.94200
45.12600
45.35000
45.48000
45.65600
45.86000
46.02600
46.10000
46.34000
46.44000
46.54000
46.66800
46.85600
47.02600
47.17000
47.32000
47.52400
47.54000
47.73000
47.86800
48.01800
48.13000
48.31000
48.36600
48.48800
48.65200
48.80800
48.90000
49.01800
49.17200
49.28000
49.42000
49.57200
49.70400
49.87200
49.96000
50.09200
50.19000
50.34400
50.40400
50.54200
50.67400
50.79200
50.92000
51.02400
51.19400
51.25600
51.35800
51.44800
51.58200
51.63400
51.79200
51.91200
51.98800
52.05000
52.10000
52.17400
52.24400
52.34200
52.38800
52.47000
52.53400
52.62200
52.64600
52.69200
52.77400
52.79800
52.85400
52.85200
52.86000
52.91400
52.92800
52.97800


==> figures/vit_sgdm_train_loss.txt <==
6.70240
6.44350
6.33320
6.23170
6.13200
6.05810
5.98550
5.93320
5.88010
5.81730
5.76720
5.72570
5.70780
5.64570
5.63270
5.60170
5.58400
5.55270
5.53910
5.47880
5.48160
5.46280
5.41610
5.38250
5.35680
5.33060
5.32680
5.28860
5.27230
5.27770
5.25750
5.25250
5.19610
5.18460
5.19720
5.17530
5.11600
5.15980
5.13230
5.10650
5.07530
5.07700
5.08150
5.08030
5.06850
5.06330
5.03560
4.99710
5.02200
5.00250
5.00830
4.95570
4.97880
4.98750
4.97350
4.94290
4.94380
4.91630
4.93330
4.86470
4.89940
4.86290
4.88060
4.86710
4.84180
4.82570
4.84170
4.85350
4.79860
4.81580
4.82920
4.81930
4.79540
4.80270
4.78230
4.75530
4.77930
4.73100
4.76620
4.75870
4.74190
4.74240
4.71650
4.75570
4.69990
4.73540
4.67220
4.67770
4.66110
4.68120
4.64060
4.64660
4.64110
4.67110
4.62900
4.59170
4.59710
4.60740
4.56660
4.57860
4.58130
4.54120
4.54790
4.55670
4.53550
4.51460
4.51290
4.51790
4.49360
4.49760
4.51840
4.48800
4.48310
4.47920
4.45540
4.41460
4.45000
4.47010
4.46260
4.42340
4.41710
4.42340
4.41520
4.42100
4.38790
4.35490
4.37660
4.37220
4.28850
4.36030
4.34640
4.32300
4.32810
4.33850
4.30800
4.32370
4.28420
4.34010
4.30460
4.29740
4.28010
4.31350
4.32430
4.26950
4.23650
4.24090
4.29090
4.21740
4.23410
4.23300

